Advancing Semantic Caching for LLMs with Domain-Specific Embeddings and Synthetic Data

This report investigates enhancing semantic caching effectiveness by employing specialized, fine-tuned embedding models. Semantic caching relies on embedding similarity rather than exact key matching, presenting unique challenges in balancing precision, query latency, and computational efficiency. We propose leveraging smaller, domain-specific embedding models, fine-tuned with targeted real-world and synthetically generated datasets. Our empirical evaluations demonstrate that compact embedding models fine-tuned for just one epoch on specialized datasets significantly surpass both state-of-the-art open-source and proprietary alternatives in precision and recall. Moreover, we introduce a novel synthetic data generation pipeline for the semantic cache that mitigates the challenge of limited domain-specific annotated data, further boosting embedding performance. Our approach effectively balances computational overhead and accuracy, establishing a viable and efficient strategy for practical semantic caching implementations.

==> data.csv <==
x y Model
0.0527 0.9231072733772144 Finetuned-ModernBert-Quora-V1
1.7797 0.8166676345870295 gte-Qwen2-7B-instruct
1.1871 0.8151684322974831 Linq-Embed-Mistral
0.1197 0.7824148082559711 multilingual-e5-large-instruct
1.8413 0.7853821724387673 SFR-Embedding-Mistral
1.1647 0.7762226812152997 OpenAI-text-embedding-3-small
0.5825 0.7825359915277491 OpenAI-text-embedding-3-large
0.7118 0.7713062219238445 OpenAI-text-embedding-ada-002
0.1710 0.7769379191890674 Amazon.titan-embed-text-v2:0-1024
0.1626 0.7756819080135888 Amazon.titan-embed-text-v2:0-512
0.1563 0.7755726811351709 Amazon.titan-embed-text-v2:0-256
0.1102 0.75612148181037 Cohere.embed-english-v3


==> graphs/data2.csv <==
Model,Precision,Recall,F1 Score,Accuracy,Avg. Precision
Redis-ModernBERT-Train-medical (Our),0.92,0.93,0.93,0.92,0.97
Base-ModernBERT,0.83,0.92,0.86,0.85,0.94
OpenAI-text-embedding-3-small,0.71,0.89,0.83,0.80,0.91
OpenAI-text-embedding-3-large,0.80,0.90,0.84,0.83,0.92
OpenAI-text-embedding-ada-002,0.78,0.89,0.83,0.81,0.91
amazon.titan-embed-text-v2:0-1024,0.80,0.89,0.84,0.83,0.92
amazon.titan-embed-text-v2:0-512,0.78,0.90,0.84,0.83,0.92
amazon.titan-embed-text-v2:0-256,0.80,0.82,0.80,0.80,0.90
cohere.embed-english-v3,0.84,0.90,0.86,0.84,0.92
MTEB-gte-Qwen2-7B-instruct,0.80,0.85,0.82,0.81,0.90
MTEB-Linq-Embed-Mistral,0.78,0.85,0.81,0.80,0.90
MTEB-multilingual-e5-large-instruct,0.80,0.88,0.84,0.83,0.92
MTEB-SFR-Embedding-Mistral,0.80,0.90,0.85,0.84,0.92

